Star Cluster Formation and Survival in the First Galaxies

Using radiation-hydrodynamic cosmological simulations, we present a detailed ($0.1$ pc resolution), physically motivated portrait of a typical-mass dwarf galaxy before the epoch of reionization, resolving the formation and evolution of star clusters into individual $10\:\mathrm{M_{\odot}}$ star particles. In the rest-frame UV, the galaxy has an irregular morphology with no bulge or galactic disk, dominated by light emitted from numerous, compact, and gravitationally-bound star clusters. This is especially interesting in light of recent HST and JWST observations that -- aided by the magnifying power of gravitational lenses -- have imaged, at parsec-scale resolution, individual young star clusters in the process of forming in similar galaxies at $z>6$. Because of their low metallicities and high temperatures, star-forming gas clouds in this galaxy have densities $\sim 100$ times higher than typical giant molecular clouds; hence, their star formation efficiencies are high enough ($f_*\sim10-70$ per cent) to produce a sizeable population of potential globular cluster progenitors but typically smaller (between a few $100\:-\: 2\times10^4\:\mathrm{M_{\odot}}$, sizes of $0.1-3$ pc) and of lower metallicities ($10^{-3.5}-10^{-2.5}\:\mathrm{Z_{\odot}}$). The initial mass function of the star-forming clouds is log-normal while the bound star cluster mass function is a power-law with a slope that depends mainly on $f_*$ but also on the temporal proximity to a major starburst. We find slopes between $-0.5$ and $-2.5$ depending on the assumed sub-grid $f_*$. Star formation is self-regulated on galactic scales; however, the multi-modal metallicity distribution of the star clusters and the fraction of stars locked into surviving bound star clusters depends on $f_*$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
